Photon counting from the vacuum ultraviolet to the short wavelength infrared using semiconductor and superconducting technologies

In the last decade, several photon counting technologies have been developed opening a new window for experiments in the low photon number regime. Several ongoing and future projects in HEP benefit from these developments, which will also have a large impact outside HEP. During the next decade there is a clear technological opportunity to fully develop these sensors and produce a large impact in HEP. In this white paper we discuss the need for photon counting technologies in future projects, and present some technological opportunities to address those needs.

==> README.txt <==


about the Snowmass article template:


If you would like a template for your article contributed to Snowmass, you can use this one.  It is not required.  However, this set of files will produce a pdf article of a reasonably pleasing form.

To process the LaTeX file, just type  “pdflatex Cetology.tex”.   The result should be identical to the pdf file Cetology-result.pdf  supplied in this distribution.

When you modify this file, please take note of the way that the figure is treated.  Tables can be treated in the same way.   A minimal set of macros is supplied in the file   workshopsymbols.tex . 
These macros are explained in the file  aboutworkshopsymbols.pdf in this distribution.

If you would like to use BibTeX, please feel free to do so.   I supply some instructions above the bibliography in the Cetology.tex file.   I also supply the   JHEP.bst  style file.

Whatever the format, please do write up your ideas and submit them to the Snowmass proceedings.

If you have any questions or request, please send them to me.


Best wishes,  

Michael Peskin   (mpeskin@slac.stanford.edu)
